Laser-Direct-Written polymer WGM microring laser integrated on a fiber tip for refractive index sensing

Whispering-gallery-mode (WGM) microlasers are promising for refractometric sensing, but their practical implementation can be limited by the need for stable resonator-coupler alignment. Here, we demonstrate a Rhodamine B-doped polymer WGM microring laser directly fabricated on an optical-fiber tip, eliminating the external resonator-fiber coupling interface at the sensing head. Micro-droplet coating and UV laser direct writing are combined for fabrication, while finite-difference time-domain simulations guide the microring laser design. The microlasers operate in air and water with thresholds of 0.224 uJ and 0.458 uJ, respectively. Refractometric measurements in aqueous glucose solutions yield a bulk refractive index sensitivity of 364.95 nm/RIU and a detection limit of 2.47 x 10^(-4) RIU. Water-induced polymer changes and photobleaching are also investigated. This fiber-tip architecture provides a basis for probe-based refractometric sensing in environmental and biochemical applications.

==> arxiv_metadata.txt <==
arXiv submission form - copy/paste fields
=========================================

Title:
Laser-direct-written polymer WGM microring laser integrated on a fiber tip for refractive index sensing

Authors:
Mobin Yaghoobi, Seyedeh Mahshad Hosseini, Leila Hajshahvaladi, Gholam-Mohammad Parsanasab, Mohammad Ismail Zibaii

Abstract:
Whispering-gallery-mode (WGM) microlasers are promising for refractometric sensing, but their practical implementation can be limited by the need for stable resonator-coupler alignment. Here, we demonstrate a Rhodamine B-doped polymer WGM microring laser directly fabricated on an optical-fiber tip, eliminating the external resonator-fiber coupling interface at the sensing head. Micro-droplet coating and UV laser direct writing are combined for fabrication, while finite-difference time-domain simulations guide the microring laser design. The microlasers operate in air and water with thresholds of 0.224 $\mu$J and 0.458 $\mu$J, respectively. Refractometric measurements in aqueous glucose solutions yield a bulk refractive index sensitivity of 364.95 nm/RIU and a detection limit of $2.47\times10^{-4}$ RIU. Water-induced polymer changes and photobleaching are also investigated. This fiber-tip architecture provides a basis for probe-based refractometric sensing in environmental and biochemical applications.

Comments:
18 pages, 8 figures, 1 table

Primary category:  physics.optics
Cross-list (optional): physics.app-ph, physics.ins-det

License: choose per your target journal's policy (arXiv non-exclusive license is the safe default).

